Monocular 3D Object Detection and Box Fitting Trained End-to-End Using Intersection-over-Union Loss

Three-dimensional object detection from a single view is a challenging task which, if performed with good accuracy, is an important enabler of low-cost mobile robot perception. Previous approaches to this problem suffer either from an overly complex inference engine or from an insufficient detection accuracy. To deal with these issues, we present SS3D, a single-stage monocular 3D object detector. The framework consists of (i) a CNN, which outputs a redundant representation of each relevant object in the image with corresponding uncertainty estimates, and (ii) a 3D bounding box optimizer. We show how modeling heteroscedastic uncertainty improves performance upon our baseline, and furthermore, how back-propagation can be done through the optimizer in order to train the pipeline end-to-end for additional accuracy. Our method achieves SOTA accuracy on monocular 3D object detection, while running at 20 fps in a straightforward implementation. We argue that the SS3D architecture provides a solid framework upon which high performing detection systems can be built, with autonomous driving being the main application in mind.

==> fig/regression/plot.dat <==
4.75562420749902	-1.01660534260060
3.71536185319902	-0.602475968122643
2.55828149049390	0.460461286802497
2.27555740637142	0.704820150300678
1.54263550528439	1.16357875015769
3.56639421465378	-0.484555859480401
4.54059909048053	-0.906106800569547
2.22306487543732	0.843910685666384
3.87229870043184	-0.736931394115712
2.84032031565208	0.410558591863840
0.527715335282176	0.547064594056614
2.02712480956023	0.805860084446500
1.67989187793386	0.891889520096199
1.29548581436278	0.819174482286210
2.32992688229367	0.771400990443182
2.87897121206177	0.290223705608860
4.27183544478170	-0.913871604011678
0.143404048837740	-0.00852152506185944
3.67061961904470	-0.462628757589482
1.15716475581829	1.21951262759597
3.90454744376734	-0.705940396436878
3.39109022188486	-0.312502182217421
0.812965416044799	0.824468854666911
1.25017048694567	0.857353416045792
4.87688181494477	-0.966927045906262
3.85939042169085	-0.641825100901485
4.23933564290168	-0.907139584427432
1.84823921504427	0.729891948534886
3.38382581946434	-0.300969246146511
2.15837389540360	0.973688863437791
3.26971868668574	-0.184019039179504
3.39555903586378	-0.259075474890526
4.73743955998982	-0.974413692082407
2.53223483162874	0.488095299994802
2.21623501145637	0.590371204213722
0.482107414985422	0.494588415037672
2.23931427681253	0.678613235236558
4.08509434199177	-0.903384123117752
2.06463347948067	0.795428233940850
3.00004818078850	0.200960087282128
0.433390959130541	0.311622408337543
0.586585618975394	0.609215460808570
4.95737574947279	-0.970812336029518
3.26939860646666	-0.0211853389020112
3.18088876168611	-0.00404583215158592
4.33326775901153	-0.903445797772329
1.38086547927943	0.838208142431692
3.32990792550055	-0.198774958317801
0.373405886001006	0.590457789126532
0.274341466017344	0.198175396871376
4.33481064383990	-0.937158265366654
4.44034494692711	-0.963308930887142
4.90691817382567	-1.00387861794296
4.49102035886141	-1.01822724897734
0.639021523112485	0.735137964075453
0.775318042085909	0.751376051205590
4.06729102809745	-0.873850044529728
2.60041264808946	0.529210890492714
3.96105334551025	-0.718869828405083
3.04198234119812	-0.00670658740581105
3.83573398008955	-0.587144730867392
4.70638390753842	-0.978715384114932
3.32012391103228	-0.173639465099604
3.68121700795248	-0.475875128665380
1.25588885675648	0.623906205562869
0.482548737423920	0.171823547123230
3.87562723713287	-0.707269962157255
3.53495373497386	-0.306477828999878
3.50976313169942	-0.456235335125656
1.13695613509996	1.12386293076265
4.59213924100954	-1.00891416646680
2.33976328815483	0.862325009987140
2.82258464057571	0.335265179352105
3.18402532218920	-0.0542257583764908
3.43709380482203	-0.248556318857680
0.359731841354472	-0.0618669142234136
4.89981340025196	-0.948518037673650
0.308634434520059	0.277569573674414
1.40781956995442	1.14258535471402
2.30238455439453	0.772489723136897
4.08934649805419	-0.798690390989763
0.879016069815421	0.874937051312103
0.130317990389751	-0.270922149474999
4.71387790985710	-0.996356750318243
1.94135194461135	0.780071577361444
0.660588082210731	0.708674427899970
4.12654492628979	-0.781764179195627
4.28991608046544	-0.885350480017339
3.84256591995247	-0.651490004324106
4.44680706546423	-0.999608371674522
3.48796257180609	-0.425120188282502
3.25637019021157	-0.101252796665818
2.18387934966568	1.03412879046703
2.48251706827479	0.636337452207786
2.36453897721349	0.704659925417508
2.91610468962765	0.281992000487041
3.60694554554944	-0.460934303987102
2.61826798529707	0.559537028560460
1.51048543968333	0.967623082504962
2.01264971686799	1.03669933347843
1.69474948737051	0.947686077793966
1.33777736192852	0.850363535638275
2.19418627674105	1.05835808996039
0.516752900528743	0.275687736199211
0.723324954997526	0.651494645892688
4.30250051308034	-0.901339224860635
2.82368760897324	0.299056694020143
0.502766700521585	0.498968205654814
3.15359723868164	-0.0179575258440010
2.40768506178099	0.406460838591448
4.27508641216233	-0.929841910027204
4.60663129209806	-1.00057104617715
1.62794753847011	0.867913579008125
4.76289621841432	-0.977115187042830
3.66715998275522	-0.595687916643164
0.449577885388134	0.314873851427325
1.81683890239116	0.873911290797376
2.12359031324043	0.954611552808805
4.92883478420366	-0.951702391644858
3.90075184074108	-0.670009083463112
2.77695367769159	0.372568113427238
3.16374598254480	-0.0931267170187573
0.452829575004478	0.529110391729105
3.35448370053396	-0.173582668868208
0.153894608436342	0.450114225842678
2.78941044075304	0.322995779584903
4.95409363478270	-0.924910163643603
1.32678810055795	1.23896253447567
1.64347261219459	1.16168400642691
4.99212276389714	-0.988174104407618
3.30907375360626	-0.136125754458139
1.09676597471230	0.598444224385256
2.84243809570184	0.343420737655144
1.75963778149858	1.01157268153395
0.218574296790726	0.122748454333804
4.51384998564999	-1.00821293368001
1.24411531510911	0.838150499581388
0.172492444256335	-0.397440188579496
0.686362088734365	0.255458973666948
1.25076877543760	0.686932137569779
1.90115205919730	0.858599586323877
4.68971451982254	-0.985450195155597
0.173552619640905	-0.437702341036894
1.89081247256815	0.941844798412726
0.891253846651163	0.380449339743850
0.174214875505630	0.185293806907949
4.37808038500006	-0.937456289632669
4.85507401630320	-0.968011727533309
2.90406381257264	0.225114316395502
1.84689484336368	1.00692993423567
4.56640546095030	-0.952411693562817
3.18785764548173	-0.0138009895069472
2.35145463326714	0.779792462936185
4.45032091249175	-1.00503793298866
0.896682403339862	0.837636702071281
4.00161033136837	-0.759153464522124
4.56141730804739	-1.04124888329568
3.95470702194073	-0.646029484038592
4.06260370739286	-0.848428048585822
3.04765232072797	0.0851274603769401
4.50161361994197	-0.906308388235056
0.137469397054371	0.271005226461237
1.15754090299338	0.851055472958711
4.72222721505129	-0.962159253931329
3.20028667174216	0.0554775645740066
2.54740689167213	0.531741627269644
3.10845202166160	0.147765515156243
2.48581411242884	0.708749831969723
3.05668595481767	0.198005848394326
0.554881864346661	0.870991588105187
1.18241145806708	1.00193860197126
0.0872669735923182	-0.315632826757704
4.13403234036541	-0.792713358014405
2.46305672945407	0.693466452629817
2.56276282934795	0.465911843302832
1.13103973904614	1.02054272534210
0.911948607125530	0.759374753889203
4.60967716533538	-0.973292655141448
4.72646400329191	-0.994221912474665
2.77986956397769	0.481198237268083
3.12275556374929	-0.100805913307281
3.12845604681240	0.0747802304279777
1.46155210039550	1.08584065248455
4.50537998256720	-0.988234437078285
0.100298647653304	-0.265505772369495
0.841465940989888	0.924309247482797
2.71352731685889	0.276482145818624
0.526527061501214	0.789676101526124
0.195441339889997	0.379962142456731
1.61320039648032	0.743799975624476
4.60441630068157	-0.989385324432472
3.52373499418662	-0.330813699190275
3.19398235855654	-0.0611558427408340
0.431904652307146	0.0759588465658425
1.15202221951477	1.13846103202668
1.60604418827472	1.23924593180599
2.04692159060214	0.849556158003491
0.532766881211012	0.657032206637201
3.58086274505385	-0.392180482402095
4.17015477316373	-0.753796538803888
3.53279394629638	-0.324799642366064
3.72339809838426	-0.562391756550578
3.68255179776200	-0.513688016259815
0.0618380869533008	0.133666729510219
2.91821321550079	0.368241030510809
3.47873181724954	-0.243653880434489
0.0300317850391124	0.386456829935401
2.60731490465048	0.543885557121831
4.18655549742227	-0.813567780437082
0.288136224871369	-0.333213942831020
1.90777924711849	0.808378770132626
2.59906934331842	0.545678512613363
4.13957347122190	-0.838371889549602
4.63012854857254	-0.950060246059676
2.69618322304161	0.423221224998228
2.34665148264594	0.964327793097871
2.55894127479585	0.400631115973552
4.70818840916617	-0.982930371941385
0.338258331252456	0.473454658562764
0.811950612213844	0.734324082007196
3.86885332955889	-0.640672940307356
3.60671107417757	-0.348676948124061
3.57121539509997	-0.442715899045524
3.42641297295848	-0.376394508591518
1.81438729185249	1.08488773818102
0.169735210583121	-0.0519375108282823
4.49043366752574	-0.951195034644367
0.00563429753890621	0.105166648954870
4.59187894415013	-0.948698524431936
1.72065696181776	1.03176782747657
1.13241612217809	1.18258493699113
1.82706363028086	1.08940508890300
2.90156585738521	0.158790883078585
2.21327714005397	0.963211796484760
2.87332734438952	0.197438576713658
2.71950715900464	0.494711752995484
3.15206930076075	0.0169125579975573
4.44614553649534	-0.978034875678640
2.70843696459887	0.389312012074697
4.88198132404914	-1.02408424928009
1.96190202532208	0.839178488940311
1.65026613475410	0.943808832969269
2.51355581114624	0.636247428907488
3.85617543686139	-0.529582227921428
2.93626731885810	0.0945934206073132
3.44371700616107	-0.171430561563868
0.672677273893554	1.06076921178270
4.92617207301784	-0.967677054586657
4.19529126935469	-0.947740038791273
0.172855838032553	0.282347629958068
0.359163446994349	0.0439860728391546
0.421032452657389	0.450967883610764
1.60309289791334	0.728018639698410
0.808629601548274	0.329984468968030
0.264446625661018	-0.185966825162394
4.90837632545829	-1.02329989497800
3.47818659048693	-0.344793921428048
3.55387653151249	-0.336421159898023
1.17329058951826	1.36097796185811
3.92717139709235	-0.732276688299796
3.99245972601590	-0.681943598063070
0.845063634512820	0.913873582550123
1.90846568670062	0.704307010489667
1.86606547504280	0.963404507911871
3.98862684026662	-0.771642517580796
1.80182997048240	0.691968897016520
2.78007442281091	0.296520162347258
2.04014816788163	0.815909524495132
4.84042315917428	-0.986943137226803
3.48904851938170	-0.355272634135935
3.77437741670292	-0.659911805503858
0.716494793789147	0.637298384006706
4.14891747965371	-0.856814061092883
1.57209328506340	0.990666126210556
2.70383967503661	0.472762243399811
0.325373507036716	-0.132299232387891
1.33883230878474	0.771150914668313
1.77883882008660	1.20210574118265
0.268612737059201	0.475562260916315
2.21787157626853	0.829640377324371
2.80999057035734	0.336434345540158
4.85101046205218	-0.996347835859144
0.451353398444119	0.727654229279826
0.0862140451746163	-0.148474513551797
1.15588731274821	0.755887285613513
0.320726302906704	0.387670127725282
2.52052728058248	0.607338624876421
1.16891652951893	0.984708145198277
4.92498297202793	-0.997545423311629
3.02817418230704	0.0433570793250299
2.39327209144587	0.761339842041682
3.99816200449290	-0.705888205071940
1.84467776901723	1.07246526418498
3.25814699682151	-0.0435977194609587
0.362823829190111	0.0698313848627425
0.625097811676403	0.471009050567039
0.887999495443499	0.736420073155083
1.49898117615914	1.38381655368049
4.11282774029442	-0.809518577454331
3.43874279899161	-0.241667199499196
4.73498353411798	-0.974857897283416
3.65679388298100	-0.562711503847129
0.202523152111403	-0.161514492546961
4.72523768813280	-1.03811077095179
4.72028609794267	-0.997223047434364
0.451178983163137	0.152582754517850
0.684867140474468	0.721177825744811
1.82860970071000	1.03783590356969
0.669647252136747	0.529026495154372
2.51089608118129	0.661295511738483
3.58076106164440	-0.439541958011427
3.12328163374998	0.0645335659822348
0.541316863109435	0.00329169654916084
1.83206907066672	1.05113556241937
0.492643745974044	0.816183917942714
4.06992036711072	-0.858349364603133
4.99550709130000	-0.959313813277504
3.19312200145654	-0.0656289521926908
1.52534881142800	0.883242958500168
4.27055966490773	-0.886436714677014
4.68337006899185	-1.03809454361160
0.330444595305921	0.329652844262699
3.64825486382703	-0.627117780826721
4.01744623844864	-0.725148888696009
0.393673862568433	0.860376777791424
2.34028291852691	0.560633863752432
3.43857199038059	-0.108062964658263
0.421486154499962	0.258767885329816
4.72102208486182	-0.978846782751287
0.608164525075963	0.579519998631891
3.52262554992275	-0.320368386180195
4.03978848922895	-0.831579933594923
2.60499693370384	0.637605469134643
2.79862540765264	0.438067122894242
4.60761709447688	-1.04166000655776
4.81769924599734	-0.969630795132783
0.279583192756637	0.409824325531178
1.46954573111718	0.902128585377501
4.92215811973114	-1.07039332843119
1.45032210133886	1.08537762320197
0.386978139635593	0.683470478001937
1.79671043925345	1.18620040241071
1.64676144750266	1.00974300923411
3.14710923596298	0.0392541487730919
2.06803537405950	0.735030767898081
2.89192770007272	0.204950479101379
2.38756681894557	0.574149309691661
3.51522872982705	-0.273883773734352
4.61349475491255	-1.05144152913303
1.52612827401797	1.42842217414389
2.68202294737124	0.604206691475944
3.37427049296866	-0.184551826926853
4.07517954935853	-0.809582713037036
3.55653245699215	-0.450939240878940
3.87419210788042	-0.763291945975905
4.29640550404955	-0.917231606277856
1.37893128575963	0.480495517457854
0.910740563756728	1.38024543626908
1.74647502963028	0.759991896809966
4.62652454677983	-1.00706811550484
1.90080664014631	1.05510066910416
2.55137066849656	0.505666779655700
2.07129642234018	0.988957093954005
1.43918104436804	1.31476987651896
3.62210340455583	-0.394283047059991
3.66160663222888	-0.433846426805238
2.34698789208611	0.725608480328333
1.80444284410767	1.18119975697313
4.20163458045099	-0.823097892505340
0.808386271340902	0.768844125843912
1.86403987365980	0.885975721403980
3.08869976086927	0.0785665098739630
0.966634390044058	0.679655745971230
2.29372957386281	0.650397253638854
3.72310358085362	-0.454031575282563
4.01209245159309	-0.787261195281165
3.44064311591426	-0.368973027121212
1.75765168319013	0.905317888044995
2.67248901989485	0.399633068144058
1.50455977102546	0.728083427143052
4.88736349197944	-1.04328759063185
2.21328652106123	0.969442540616924
1.41890023714678	0.925571223332740
3.38221735246484	-0.129809784266144
2.35622848997187	0.688583458066440
3.76101730198745	-0.576822182621886
1.45018243614214	0.705733688684752
3.79636205328784	-0.617745595818007
3.50775433640639	-0.269255008607185
2.94505433059957	0.0601379111074327
1.45213526273369	1.01720545105046
0.437060553868234	0.869856869648402
1.11925754205794	0.961606524187529
4.34293169794822	-0.887606894334916
1.01030273096440	0.310109023448696
0.170233468255640	0.313382420120874
4.16095935441120	-0.874745173452306
0.597548077440915	0.866473865690948
3.76329987467836	-0.593688453985347
3.63121247579712	-0.497050940390761
2.20071883979339	0.723015373021709
1.83199364074766	0.732769562703101
1.01962556853091	0.432636586038884
4.15905727025495	-0.863923618696621
2.78937955407121	0.552746769222092
4.60601324068345	-0.978350441793043
3.77674271122650	-0.613876212462401
4.04336813019140	-0.802679147165343
3.08360788452298	0.0545857558491746
3.39169050466085	-0.219558990733983
4.93435361264480	-1.04698823405335
0.0727087246031427	-0.00224922942932587
1.15301449302653	1.24931945034721
1.65492945320399	0.982861026341016
1.23695868492155	0.646227103508308
2.33186477359719	0.743280618698439
0.857816569030708	1.20075754423187
4.73447734221253	-1.05093363225073
1.81142123924022	1.00805029279898
0.428839876057077	0.525778071486097
4.83771378695724	-0.972129193183900
1.28823887810178	1.24551520553899
0.245249251853727	-0.175756520523692
0.484315814972143	0.0483287035032698
2.20780902936567	0.815798616714474
3.06870593983303	0.0464450035813132
0.781852853327672	0.729540199163566
2.27166594361630	0.827421794445538
2.76534400780178	0.333021376408543
4.28208358334261	-0.827073447229549
1.19330757132271	1.04775473881462
1.80753546845414	1.20723458613485
2.25356538559407	0.800921043553601
4.44652203274898	-1.04856803157549
1.40487765068445	0.962154179386047
1.60059585059656	0.990657238769114
3.58669567884156	-0.321669487874921
2.86236344473645	0.287222465579483
4.02768598979868	-0.876985853432067
2.84152877335515	0.335342768927707
4.29132236216204	-0.941123874135628
2.35066499945689	0.622624591273413
3.91031817641138	-0.690802702534338
4.97184220987639	-0.959899114624607
2.74036030175671	0.410650698604167
2.27855880538141	0.778261654557540
4.30622297525599	-0.989542493205894
3.68217206805744	-0.527067171499131
1.82618498118881	0.816236842191914
4.69529313242283	-0.963587437519504
3.39808917991647	-0.217080055820843
0.311396617431326	0.245850918743110
4.59545740613127	-0.977456676760052
0.921664418234389	0.823318310536883
2.34403426153908	0.600395547989176
1.81327483489695	0.941873539395643
2.40261899023738	0.650105827078106
0.116061830622253	0.111630393701001
0.839744513578287	0.635843849042014
3.89275109565096	-0.669122167588826
2.60687521710538	0.618699793985336
3.50965729444834	-0.332927709349307
3.45649722006555	-0.342055594580483
3.93698382377658	-0.662976101814941
1.76770529572637	0.879492394610094
1.04943838943027	0.619595937885210
3.33671924531906	-0.321813085207939
3.26827396600623	-0.163868493968573
4.71619265599571	-0.983439361685245
3.03446489516489	0.127779377173647
2.71704855566732	0.252490668313676
2.99940292165721	0.213882167093295
1.45506049983998	1.27765029595340
2.36910487833409	0.722761459879368
3.05121634055085	-0.00464534831474361
3.79772507310958	-0.665036390913845
1.75264575339230	0.879636470308455
4.69203456288239	-0.944563311638039
0.712228935765998	1.22034234641417
1.75819675974172	0.901419375159078
2.76692498793227	0.464714803126134
4.74683461254009	-1.04949145084760
3.39616006749356	-0.210481578470975
1.09837778961229	0.822647585976902
3.27579787525187	-0.233153905203450
3.40171203179340	-0.341509666989789
0.345722732070450	0.436109006251945
0.543188644056094	0.676079848559203
2.51966523772839	0.613415373721635
3.02080903227473	0.0404593374341175
0.362829889184418	0.553715355990651
3.11166264983557	-0.0794078765382792
1.44372557612266	0.888929414959826
0.194351474496334	0.434653971249842
2.17402480730939	0.705689833902617
0.827706534814294	1.13956477033135
1.05658561261156	0.876835935149637
3.37464535968597	-0.239405615769054
3.29306878847873	-0.226115187142517
2.69963925183566	0.576554606235364
2.45585222529194	0.578173673088031
0.0984028638343903	-0.227313903060058
4.40929527210596	-0.979464979718589
1.60713658456559	1.09863966346554
3.24434052679647	-0.00785829228861763
4.04965882465533	-0.917536415587576
4.60746426384452	-1.00359753769509
4.00859103241424	-0.718999304607463
1.89084202377573	0.957688214169350
4.04426835108435	-0.753616194441875
0.195899224382478	0.0784745216786777
1.02406196420064	0.339251297048868
3.40709617983248	-0.350574994373796
3.10245503512223	-0.0208894631466525
4.31240054889100	-0.954527605248939
2.28470772127148	0.720365937808176
4.51075958321332	-1.09049784038754
0.667056457762871	0.535750602275691
1.02161328261884	0.405551113795548
4.43737157042531	-0.876202802200537
1.63682229097097	1.11453402276198
0.991501266461058	0.814249521693108
1.34639983908294	1.31455639642833
2.70691892441396	0.382307460000317
0.367930020420810	0.545710667854471
3.48619275010096	-0.363970968881301
3.19503926047621	-0.128907647514365
3.33327297412526	-0.173213812004215
3.01707391060497	-0.0630545727582541
1.85086781803445	1.18075013326490
2.66489495398079	0.520760212484784
1.55875947872588	0.951122503320932
0.941553520170878	0.808183856523212
4.29682522900749	-0.902362416573114
2.25965079791372	0.955158785282705
2.79981606079314	0.338345925129194
3.44389605048699	-0.419545122899673
3.93700622650746	-0.666515999362608
3.99748542046247	-0.774967433893833
4.67039114259622	-0.963512734878802
3.50379118070662	-0.342801394911513
3.62087270673277	-0.489999575830305
0.972638030954445	1.21000594880082
4.43152871660138	-1.01405175355789
2.34693671975152	0.649373112821675
4.53705415751660	-1.01337231498746
2.70654318987089	0.518049497779494
0.745698609915862	0.916532447251111
4.33899753382504	-0.896487747301481
3.73699176577895	-0.604628403943875
3.85097630717346	-0.684616947417840
1.20165504245146	0.933703082776516
0.682145605148300	0.655060298255561
3.94002272270108	-0.719846770151950
4.43771623757163	-0.917033113345853
1.76689050654210	0.903657045397968
2.68997519379385	0.252412710675385
2.00879676121584	0.757288457783590
0.489247530328392	0.803406915134190
3.95909185865264	-0.652036527170781
1.24191836067696	1.11354759189648
2.30984182832694	0.837454611845667
1.42707861564358	0.743472454189552
0.501419615323912	0.777678593462923
2.92962256917397	0.234733819408371
0.0273545931368535	-0.267066189999568
1.18719109975742	1.17385947196729
4.96687270331142	-0.950084283849474
3.73599636434162	-0.546921405373058
0.445328689353848	0.436640913541586
0.345362136728178	0.729074977692350
3.96694711755706	-0.776487878600045
0.0223978649976142	0.317298466658391
1.07503715172661	0.798944998465349
1.36764907914873	1.25376115516390
3.51805246118244	-0.575253240864987
4.03048061621123	-0.784761553424181
3.29813436326233	-0.195968459030370
2.34710184106793	0.901849714449832
3.81660347016900	-0.663816554630973
2.94816305537558	0.278210210359322
3.71250160180598	-0.494549801447964
3.07851829852323	0.117343725642355
1.42575626439505	0.901468159621574
0.613286387222434	0.786660458983007
2.39405145312336	0.642656668295940
2.51690805157344	0.455911505472589
1.13622847166267	1.34975948703956
2.89874450751123	0.223728486222057
1.30497216859647	1.04087178058452
0.261391010446512	0.524524254261174
1.40452257318650	1.10286429756934
3.82986946198423	-0.645878005698565
1.83390047536248	0.986227752008526
0.859945213726889	0.420591713164252
2.48205266083050	0.619744753950031
3.18858938913784	-0.0461804369624733
1.69306606515133	1.03731022857790
4.98710949664307	-0.941389433054670
4.41769686016838	-0.973874578574551
4.72752130256828	-0.920748739987603
4.75694760774935	-1.01595868714352
0.115579295301571	-0.174093080722213
2.31129993530030	0.892939769072675
3.54386416144185	-0.538327311351150
4.41230387231780	-0.909930175755174
0.638137796909057	1.13684211174264
1.66394477896523	0.839102399384711
1.42586696742180	0.784354762264755
1.14334662651550	0.648309425492716
2.77765751192349	0.340946041680097
2.34909131957249	0.410119723132836
1.32281134138777	1.16209588924979
4.67758615143236	-0.944676073782085
4.84442423901424	-0.962118458846445
1.07861624344528	0.648975361087214
0.809629755607289	0.908507447478064
2.28044776291979	0.523395368666297
1.27410646873814	1.15944771727313
1.32966506868558	0.877424487168352
4.95398417319655	-0.960915640139862
2.79535078370256	0.256679359595849
4.23903415930058	-0.961330888994861
1.62967987043734	1.04067844283844
1.17693814350161	0.997828539126672
3.63253890001552	-0.464866142487762
0.688551149433342	1.13209958016636
2.94512529680519	0.159226358514184
3.42678035776658	-0.168476940946020
4.70319106727808	-0.972741765312488
3.95472052879172	-0.769122697774797
0.731142115646296	0.473154023060423
3.79404993503389	-0.697812200481469
2.03716710642069	1.12919484788620
1.81085149702552	1.10407024529228
4.49677097509955	-1.00527066962319
2.28671873321733	0.747086923302919
0.834493212984765	0.734484552483491
1.72227908052724	0.859920110711698
0.251975025607903	0.149345477493224
0.467931180853773	0.599558744808907
0.818404058668675	0.511057373750373
3.15908439961395	0.0421883868906564
3.71658622547127	-0.476306186194986
3.89610743004056	-0.549901828817338
2.60404170270647	0.530030370928632
0.112108276796714	0.0341533391587003
2.99747000819035	0.269361640564003
1.69083335964726	0.841579480564733
3.92191749663368	-0.707716338519370
4.47936286061771	-1.03912986017534
2.12953230882002	0.585701114178269
4.99072509312932	-0.970687196519024
4.15384250121429	-0.849569082906991
3.14420808281777	0.0721817786827615
3.93896344251518	-0.710998265281997
4.91415068949818	-0.920719420371905
0.896610314658229	1.14326182527884
2.16647483699404	1.07684492829916
2.07878047598451	0.711979893720898
4.81959762188878	-0.923651248640167
0.537752915526951	0.195370583806995
4.05631090446062	-0.845622744419303
2.29763034339964	0.965012125154627
3.12809026880481	-0.00117521965994213
3.93597631008949	-0.810542811464990
4.62350941698943	-0.928146678815360
4.63890249446094	-1.05427722505048
4.95033974156001	-0.913023484981411
4.60169501045060	-0.926644684135098
2.15564020171504	0.790612110772879
3.88835434570784	-0.663671791316339
2.09611653671774	0.845342447870910
3.31926360087088	-0.271512001762279
0.977200313643403	1.08407771905086
0.868157938355242	0.374716988583874
4.78228139635905	-0.970369312040255
4.92518307139560	-0.961295783636752
4.70688915793405	-1.01309022199771
1.50736634930048	1.02866927235111
4.63310713029319	-0.961585611416265
2.65292072322537	0.425182273917351
4.30135350675342	-0.920636495398738
1.36472468753403	0.979859373025263
4.71288481606208	-1.06192375718382
2.59957459150351	0.534217728182200
2.40754683391360	0.658043014371179
1.34658128774578	0.792457241594843
3.11858291094553	-0.0950830232528169
4.77696429382069	-1.01617436317041
2.18873324918128	0.880523730651002
4.36211467833348	-0.931583588567513
3.50704860333581	-0.428152232228850
2.38641179069041	0.757041924653511
1.94699778843969	0.917153884695848
1.96275017322532	1.09536383777012
0.833289920884144	0.516529656508765
1.92538382926575	0.887283678424266
1.22437613167905	1.12481353671220
4.05283115463144	-0.704869516121089
1.58590494386885	0.977321067902831
2.80670784337325	0.267647607418909
1.46371882937845	1.17928472099659
4.03015524262660	-0.841417460680812
0.922739006846260	0.641811126041594
0.104696083817692	0.832628882381365
1.90526151510641	0.757951214889719
0.642373608505726	0.885071780751462
0.128307505119513	-0.408839532143178
2.11037528729229	0.955801257486042
4.26202242246149	-0.892543842452271
0.887333603826062	0.563859611424737
0.565820124388692	0.397679044644798
0.669761845662564	0.470178143490293
0.764206999131650	0.622125610434788
2.61891630000041	0.459772046335668
2.49220169579642	0.538562699350094
2.82798864144005	0.460075332315376
2.21513453956037	0.716010119351346
2.09186917725078	1.25818935936113
3.99118834276345	-0.691247395123438
1.93827927308987	0.974664930982376
2.88927510916730	0.277047081550916
1.77764081520656	0.935249069610436
2.27776591378553	0.755765237860533
1.98443518396088	0.913467169753362
0.740109037434407	0.982530974131211
0.796081582496301	0.665113666178703
0.103682775434772	0.240495360241802
2.33191473225386	0.787453828797633
2.65417549325559	0.472177333320938
2.73389896658185	0.376276426856852
0.210862178312020	0.444234886638747
4.05780046620377	-0.807479898787848
3.26871797135480	-0.167781055293841
2.96479572188525	0.238610940887173
3.60356055116195	-0.529627721836456
1.98489900424117	0.864662981324305
1.07469247705491	0.736592973164407
3.13350998964122	-0.00312526975084391
4.10047159133080	-0.784345217465860
2.85174475032315	0.356539683972239
3.52234570819860	-0.353032235284222
3.61684289897612	-0.536994617713966
3.19535890144111	-0.0823288602682003
2.72947890349730	0.387790493530507
0.637648487022440	0.790794751453211
0.0837874980872871	0.0829876123683237
2.87219057053706	0.217869122383564
2.02322897257231	1.01408346054374
4.58962535065093	-1.01950883876532
0.581443166014975	0.236594479645818
2.76308912995495	0.461838967415000
1.22545810341304	0.905863838421156
0.880182235187525	1.21256884780293
4.63754635960754	-0.982983851331000
0.617684183602220	0.839325848239002
4.01068811189644	-0.795001278832324
1.69922020143820	0.949834290444952
0.531791036669026	0.719445777598261
1.78112795183774	0.956989787584798
4.32089079013641	-0.996910734174321
1.80111810817592	1.08865312682873
4.66023838507520	-0.992557752825131
3.76418901790331	-0.581004739929102
3.21965757543462	-0.0982359679717125
4.53962384720272	-1.04673353479985
1.67151929054887	0.900972089592174
1.99693083191385	1.27166833033848
3.48330921597373	-0.381270453222321
1.22078564221491	1.37642051892335
1.58115399002397	1.15713779340064
3.53648488433093	-0.468552450553022
2.64647363891871	0.545529688511123
4.90025186461234	-0.995366576631013
1.82740010656963	0.792331233775074
3.09920319596611	0.104178784287753
4.40134038178298	-0.922340558754838
2.66466969373235	0.537902563734035
0.623572276151266	0.755662798530483
4.05188633629257	-0.804540633036262
2.21160052462753	0.694521392392198
2.14507744878599	1.10052124656092
0.727451731372324	0.288906950179125
1.10688201785101	0.534557361595429
1.89325321342008	0.967154512664613
3.14369459260113	0.0957472955114249
3.46559763235334	-0.285625549599266
1.73487162882497	1.00157199696396
3.56204309331574	-0.470912211886585
1.07988340447179	0.986033042316817
3.07157677905801	0.111143494237047
2.37731189780956	0.775349477754391
1.70422524119809	1.21468209757795
3.72434407009335	-0.608383343972283
3.34837161128620	-0.243564673192485
2.78576185912023	0.358516872448929
3.63906462547970	-0.420503178842129
4.67621996476336	-1.04878216298033
1.31758277848029	1.14254638784262
0.946428919524122	0.344718584233790
1.35184930295133	0.883841927283613
0.741361995259119	0.541967822399527
0.821805722107907	1.05241922292935
3.99679619646508	-0.818021606456562
1.13121472949575	1.04102452287799
0.334239863086921	0.713728096534924
1.00078130347025	0.694586118250389
4.58578321689324	-0.941319911026510
1.50099650939685	1.35056803209945
2.59773674625647	0.507938778805537
4.91321273436664	-0.986635328361142
2.60550197525770	0.308367550497323
2.83792952229611	0.269374067326559
1.11513465382426	0.756225025326672
1.85320473826732	1.15693501017280
2.52919845223078	0.517131013987579
2.28030897068937	0.602878896884060
4.63516306382932	-0.939478512310692
3.56802826144065	-0.434885108462711
3.35477270698013	-0.204135595717016
0.822366478311139	1.19103254269718
0.706603471149533	0.274272563691336
1.70586011147252	0.898843297413921
0.0724690357438751	-0.242759352215663
2.72548419205290	0.510898411354945
1.86007952539802	0.675305627632733
4.73433649812921	-1.00075996884708
3.71622553239160	-0.517867826438332
0.572606535492335	0.670679001645643
1.62262699578100	0.916388739227363
3.06235588539669	0.0247682498799888
2.40410942983637	0.672833005087573
0.906947548543968	0.501595040539309
1.05347105738166	0.777162931891730
0.891669948730961	0.844103705686787
4.94523062445882	-1.09534183071334
2.55615878610469	0.645879289782116
4.99964920022157	-0.941088608333543
1.14757223967696	0.826405449983325
4.97562776070330	-1.05100684295195
4.07691470384564	-0.822334820287171
0.846633818538380	0.197671821817377
3.97168881261894	-0.797563184684002
1.88163150379902	0.910019794588838
2.52023061383372	0.745137530177240
0.945931890935683	0.855526400744777
3.35529008824027	-0.231740768395412
3.88235121585279	-0.674591512134593
0.701246539819490	0.506375014590051
0.159453421646222	-0.250157032780280
2.82780278549220	0.312302662889002
3.47483211154747	-0.348170265103486
3.75446258502812	-0.555562544564308
3.43161925013127	-0.309560411514649
2.48978385592922	0.470725417444905
2.20412681376444	0.559948072057857
4.61574555594258	-1.04630364077786
1.64370834751994	1.00217345258823
2.69784582992472	0.303434628188209
2.82544122763699	0.293767146151318
1.74230297601537	1.25948371222376
4.82920549414979	-0.953169234169685
2.48507722645586	0.769463423741883
4.40762737749958	-0.883671656466933
2.45883142377493	0.493264321301094
3.56812744004229	-0.471944703806510
1.89602765443013	1.11011227137762
4.43227809331334	-1.05843200758094
3.72222123144950	-0.515845690152301
4.33988826512282	-0.892933218951263
1.24347892064098	0.832141260115445
4.66341467010652	-1.01817263932246
0.121901851447642	-0.308738751614650
3.91747418629196	-0.678272210702736
0.773297377612261	0.466705777438385
0.366275558864668	0.659565421784001
4.27795258472604	-0.944427325337997
2.71135467096916	0.409187975993678
2.59557360875140	0.671956748348024
0.707803009978733	0.642850301490313
0.334476914192138	0.331781654958175
1.04131141466088	0.993159315606551
1.72253408179350	0.732788747324799
2.85517714036551	0.373941276078077
4.16821965034777	-0.773393615492924
4.74015755620374	-0.962884778748878
2.73096654641229	0.452736915847366
4.46412569240392	-0.947415026100678
4.01377479020536	-0.646236551473585
0.716829694967691	1.07584000403925
2.04697932787366	0.769586952391807
0.876043943166410	0.991336500856990
2.58331084227863	0.636569711322141
0.127784701058308	0.105531533061351
3.91298173576261	-0.578454374510729
3.18940969804661	-0.0422908586048799
2.65411310322134	0.559315089240463
0.665301261939043	0.762377793994213
1.36809974329677	1.38632869110101
4.83257113299405	-0.963240228615324
2.58831111551279	0.573070163559429
2.49075878910164	0.544639031457213
1.42673042688751	1.32746657667384
1.60407994757915	0.786950986309325
4.63463490743453	-1.00703112029708
4.07918862400759	-0.761052753328768
4.15663272651899	-0.818350686060622
4.63698582750297	-0.995595780756696
3.81623763563625	-0.517126829436647
3.55970582917220	-0.500544445713975
0.0585855294728860	0.403245161960231
1.87897748163911	0.994587539461253
4.69082210454731	-1.02211409485271
2.55845740959820	0.417623638157332
1.88420727458698	1.26682839849264
2.90847522324115	0.170929131908685
0.385365069105477	0.0791909121126477
2.11774543714038	0.869807622350861
3.76587332010671	-0.600289247444160
2.77883839526985	0.364261452135765
0.731152529504052	0.946534363978407
0.972741482211311	0.646783838129270
4.72733500835426	-1.07982295954527
3.86746036818296	-0.684592562784239
3.89432693169647	-0.661657265023271
2.74388449138109	0.294041068627268
3.45508769196752	-0.402805815387652
2.08630253108247	0.878060260550793
3.54132038362698	-0.409752474187154
3.31517262616469	-0.131843051488703
0.269607816387760	0.332656801154066
3.94785101266607	-0.683299505889151
1.45328900368188	1.04839238005870
0.550570415744401	-0.0374870561702644
4.42296545952979	-0.966813923262063
2.90992611040584	0.168689275348546
3.12402240205398	0.114986153190072
0.581161087930096	0.437086575986964
1.18460630666998	0.660044178218687
4.96392349446352	-0.995661343626932
4.27200203828353	-0.926248269458218
4.55116053171647	-0.997832781414564
3.34240532313353	-0.367396563000534
3.90784032980880	-0.659082513800926
4.56139082758876	-0.983332873633364
0.989249271643472	1.15496961746676
3.58499368107095	-0.425262448154469
1.06699462744166	0.749159935493724
3.54974830313517	-0.497953269457173
3.65723962988186	-0.377060824244860
2.22272738921993	0.943099418253918
4.32899903110813	-0.937449514351212
3.86211792174336	-0.691350072646586
0.971441533657732	0.662083105086832
2.14518580749794	0.823989720178753
0.381322482462670	-0.424184569812056
0.862547226669262	0.999711664797189
2.92151688368384	0.108906614054822
1.63568409102339	1.28415810231987
4.12544871043589	-0.750085976946810
3.71327044176161	-0.610918632606264
0.0375724439230757	-0.261650728432421
3.84407553086460	-0.660128220884167
0.795788235355089	0.982671401967974
2.92008196579225	0.245264096276177
4.92944614223344	-0.926230623180989
0.0491773395070771	0.147085035491898
2.15018228485724	0.741839516332725
2.24694364460450	0.837036319905436
0.359031652232833	0.333487860570038
2.44527001336435	0.684428259991365
0.435022202442309	0.146250148146736
3.64627862389781	-0.560784925851772
1.66154029052803	0.685513418850660
2.28365614819584	0.797593672304695
2.37683108781620	0.744995526122956
2.38498175334765	0.667272841027817
1.88853547621943	1.06296009507176
4.99644428384862	-0.994302485834904
3.24704431662894	-0.257902122494540
0.299753271667330	0.00517541884148526
0.903714458822736	0.502868150423327
1.91263843976819	1.00433257781209
2.52963604857281	0.719643272665206
4.47996600680175	-1.02776922881714
1.42304680178370	1.05679970203135
2.89480417705145	0.104715343107598
4.96351538630786	-0.957871227001372
4.66880357445593	-0.993764992082311
2.70875329094508	0.386466500315262
3.66721022297909	-0.475258634468068
4.53809875338159	-0.990391115564944
4.65907096779336	-0.993046419324026
1.40260057493286	0.964063931924210
3.68159771911530	-0.548534269041444
1.95822033337863	0.970996325907179
3.91353149836633	-0.703935691536154
0.106725571442534	-0.279752674301228
0.424946990182696	0.235241142346620
